Active Client Selection in Federated Trajectory Prediction with Uncertainty-Awareness and Heterogeneous Complexity

Training sequence models such as transformers is now standard for autonomous vehicle trajectory prediction, yet assembling high-quality centralized datasets remains challenging because real-world trajectories are fragmented across regions and vehicles. Federated Learning (FL) offers a natural alternative, but faces two distinctive challenges: high scene uncertainty arising from trajectory or map ambiguity, and cross-scene complexity heterogeneity caused by diverse map topology, traffic density, agent composition, and driving behaviors. We propose a family of active client selection methods that progressively incorporate awareness of scene uncertainty and complexity to prioritize informative clients. Our uncertainty-aware selectors use per-client negative log-likelihood under an uncertainty-aware global objective and estimated aleatoric uncertainty. We further develop a selector that jointly considers scene complexity and uncertainty, motivated by the intuition that knowledge from complex scenes can transfer to easier ones. Experiments on Argoverse show that federated trajectory prediction outperforms locally trained models. Uncertainty-aware selection accelerates convergence and improves minADE, minFDE, and MR. Under strong scene-complexity heterogeneity, our joint complexity- and uncertainty-aware selector achieves the best generalization and further accelerates convergence, demonstrating the benefit of prioritizing complex and informative scenes.

==> iros_data_noniid.csv <==
num,roundshow,flloss,flalloss0.15,flalloss0.3,auloss0.15,auloss0.3,flade,flalade0.15,flalade0.3,auade0.15,auade0.3,flfde,flalfde0.15,flalfde0.3,aufde0.15,aufde0.3,flmr,flalmr0.15,flalmr0.3,aumr0.15,aumr0.3,localloss,localade,localfde,localmr
0,1,1.958540614,1.95735471,1.9578137,1.957410401,1.958152109,11.92155886,11.87763119,11.90882492,11.93359614,11.86168194,26.32526016,26.28110027,26.28510475,26.3281641,26.24723911,0.991690308,0.991626978,0.99158898,0.99171564,0.991373658,2.389044312,11.5388689,25.08115005,0.98680079
1,6,0.345523789,0.314664723,0.301432316,0.337403324,0.328915287,3.112190485,3.051046848,3.039576173,3.106185317,3.070727825,8.681922913,8.521435499,8.499533892,8.647671699,8.416312218,0.708388239,0.705373436,0.698824495,0.708603561,0.685067892,0.446813592,3.756100893,10.92838287,0.819922984
2,11,0.126883572,0.113793443,0.098739275,0.129833565,0.115088852,1.249109388,1.241358578,1.215618849,1.254343033,1.244557619,2.561947107,2.544369936,2.48173356,2.571053028,2.573915362,0.30563438,0.304367662,0.299452782,0.308649167,0.307027772,0.138162588,1.410513639,2.860510111,0.355391175
3,16,0.066606373,0.047847417,0.043729839,0.063448848,0.061651627,1.006265551,1.00740242,0.997759223,1.012560993,1.011421829,1.821594655,1.806738258,1.775071919,1.828757584,1.840205074,0.212429062,0.210478313,0.208932914,0.216089882,0.214493819,0.049034549,1.101831675,1.980022669,0.236978114
4,21,0.028498375,0.018986604,0.008571887,0.035883327,0.022766692,0.934450626,0.928379804,0.92438221,0.933156073,0.938776612,1.629505455,1.597569704,1.585084915,1.623592675,1.644222021,0.18435853,0.178468279,0.183725171,0.186841309,0.18572659,-0.012130719,1.045920372,1.814680934,0.21377179
5,26,0.007299221,-0.004709013,-0.009527393,0.008016666,0.00740847,0.898406029,0.887380123,0.887166262,0.894659489,0.893196493,1.519630551,1.489647746,1.488095343,1.51330477,1.515527368,0.169626571,0.1618869,0.168486521,0.168309182,0.167042456,-0.045471455,1.071943164,1.877941728,0.223272189
6,31,-0.003370613,-0.029817671,-0.031325008,-0.017384532,-0.00796407,0.865558326,0.869084656,0.866587997,0.86630866,0.872321695,1.447585106,1.439108133,1.436435759,1.441106022,1.458689392,0.160468184,0.156376675,0.163064957,0.156642683,0.160214834,-0.073113642,1.039093733,1.837302208,0.221498787
7,36,-0.023491022,-0.029528396,-0.043670234,-0.018091754,-0.032643657,0.852778554,0.845377922,0.847640872,0.849200785,0.854025781,1.413921058,1.387470007,1.389143586,1.395930469,1.403534949,0.153665893,0.149181694,0.153691225,0.150891774,0.151639134,-0.10020112,1.070589781,1.886670828,0.237003446
8,41,-0.043203284,-0.048205022,-0.058285801,-0.03865915,-0.039290218,0.838458568,0.833328247,0.836924851,0.837807417,0.838712752,1.380813003,1.358362913,1.359990597,1.362212181,1.373167395,0.149561711,0.145938896,0.150397748,0.145191528,0.148852348,-0.128038132,0.99375248,1.724603057,0.206500813
9,46,-0.057229889,-0.062009334,-0.069848352,-0.049398745,-0.050747531,0.827269137,0.824537605,0.825561851,0.827496082,0.824836075,1.346696555,1.342134535,1.337058365,1.343580782,1.341743231,0.144976191,0.142620087,0.146014892,0.143316776,0.144735508,-0.143682027,1.006382108,1.777222991,0.216153219
10,51,-0.059157803,-0.06804366,-0.078292634,-0.061612555,-0.073789454,0.820286483,0.817819476,0.814787477,0.818507671,0.820154279,1.328047872,1.321205318,1.314190924,1.328357935,1.328490674,0.143962808,0.13923794,0.140910007,0.138895929,0.140922681,-0.164122756,0.985253811,1.732328415,0.206956834
11,56,-0.069203617,-0.071555498,-0.086309737,-0.062651567,-0.077091965,0.813916177,0.808426022,0.808980197,0.81030482,0.808986038,1.313964307,1.297726274,1.298949003,1.306204021,1.305092633,0.140479326,0.136083812,0.138959259,0.137603871,0.13826257,-0.178796644,0.979970574,1.70815897,0.203232676
12,61,-0.074094036,-0.081399824,-0.091028771,-0.073299673,-0.085133192,0.805048704,0.804917842,0.803700328,0.805717409,0.801504374,1.295439422,1.29975158,1.284465611,1.298257232,1.288632035,0.138908595,0.137730539,0.137540534,0.13771788,0.136615828,-0.193767168,0.985709906,1.716906905,0.206044793
13,66,-0.088315178,-0.102612193,-0.102040413,-0.091877056,-0.089741139,0.799391002,0.803633839,0.799449265,0.800628335,0.797490925,1.282767534,1.288513124,1.271378636,1.281256139,1.277870536,0.136387825,0.135919131,0.135374442,0.135539115,0.135678455,-0.204561104,0.987021625,1.719199657,0.203511342
14,71,-0.094366664,-0.089978916,-0.107373053,-0.085446018,-0.088606792,0.795944065,0.793518663,0.79347831,0.794290632,0.791950792,1.274916947,1.269440413,1.267178953,1.269339681,1.266525447,0.135944471,0.132600322,0.135007091,0.134221725,0.133651704,-0.224762022,0.989458203,1.726223707,0.206779495
15,76,-0.094992415,-0.10486565,-0.116330747,-0.100767924,-0.108147855,0.789598286,0.78906694,0.793096364,0.790365756,0.790917128,1.259357869,1.261784315,1.257641136,1.260854363,1.262295544,0.133525029,0.132156976,0.133259021,0.133740373,0.132131636,-0.23139679,1.017185807,1.797067523,0.218737334
16,81,-0.103254105,-0.106652779,-0.115281116,-0.101446445,-0.106363741,0.788929224,0.786258429,0.784821958,0.785269141,0.784983247,1.258823693,1.256519675,1.247974575,1.249951184,1.249990106,0.135399781,0.131181598,0.132752329,0.132562325,0.132448315,-0.246917199,0.990913272,1.737055302,0.20994629
17,86,-0.110944976,-0.110750675,-0.118367995,-0.104967433,-0.106868266,0.783304811,0.780823797,0.781563103,0.782345682,0.779759586,1.247304022,1.240962267,1.241399288,1.240317822,1.237156153,0.133651696,0.13111826,0.130092219,0.13082692,0.130231552,-0.257466016,0.987041831,1.720956445,0.206399471
18,91,-0.117571243,-0.112134204,-0.126120484,-0.108235339,-0.113572911,0.78158021,0.779302418,0.776827842,0.779329449,0.77662608,1.238260209,1.235634565,1.230065405,1.237244785,1.23682189,0.132182308,0.129243508,0.129028171,0.127862789,0.131156266,-0.268597991,0.99439168,1.736056924,0.211973041
19,96,-0.116254358,-0.115021878,-0.130863474,-0.112787275,-0.126539591,0.777077377,0.775957078,0.777405292,0.77702558,0.776380926,1.231288076,1.229999363,1.229975462,1.233617842,1.228348434,0.13166295,0.12943352,0.129420854,0.130193554,0.130345561,-0.279448507,0.999277472,1.74467063,0.210579649
20,101,-0.122562874,-0.119524906,-0.134631893,-0.116190335,-0.119741268,0.773151427,0.775738478,0.774229944,0.772809565,0.772703678,1.220446229,1.224055469,1.223028779,1.223469079,1.223246098,0.129319519,0.126722742,0.128496148,0.127710782,0.127204098,-0.291808583,1.003723502,1.755009055,0.2141518
21,106,-0.121654344,-0.133439147,-0.135080447,-0.12952809,-0.129441296,0.773200929,0.76960069,0.771461308,0.768591016,0.768413901,1.220846772,1.21467489,1.212640763,1.214741885,1.211760104,0.13014289,0.126013376,0.127356104,0.126254052,0.127128095,-0.303701372,1.018542528,1.776975989,0.218889341
22,111,-0.122694032,-0.133637191,-0.141152624,-0.129947392,-0.137554651,0.767209232,0.769055098,0.768195451,0.767598391,0.765006482,1.209236383,1.216101647,1.209967077,1.211002886,1.20612973,0.128154129,0.125722032,0.125532027,0.125253346,0.12521534,-0.308363061,1.058287024,1.888661623,0.245591819
23,116,-0.12945144,-0.128793131,-0.147611324,-0.128677933,-0.144411024,0.766360253,0.763959199,0.768347234,0.768074006,0.764095277,1.202889383,1.205937922,1.208031058,1.211368263,1.201607943,0.126380727,0.12522801,0.127926126,0.125937373,0.125177339,-0.316799587,1.029630899,1.834513783,0.229453787
24,121,-0.133684429,-0.137774089,-0.152826371,-0.138690481,-0.142892822,0.762959003,0.763068676,0.765928954,0.763361752,0.761541575,1.202624976,1.20523566,1.204696655,1.206861794,1.193380594,0.12567136,0.126444064,0.125722032,0.125912037,0.124936666,-0.322524105,1.030855656,1.833924651,0.233861983
25,126,-0.140600003,-0.142689282,-0.149837969,-0.141193454,-0.147166635,0.760778248,0.7601417,0.763929516,0.762894541,0.76020655,1.194986999,1.198005021,1.198976576,1.199502468,1.192489207,0.124404639,0.124391969,0.124290638,0.124949328,0.123289924,-0.326238947,1.008698463,1.758740544,0.214430481
26,131,-0.144629708,-0.150485609,-0.155386501,-0.147946129,-0.153776393,0.758954317,0.758395404,0.762215585,0.760381222,0.761081636,1.188539803,1.19473356,1.196134746,1.197759688,1.191871107,0.125405349,0.123479933,0.124163963,0.123720616,0.124632649,-0.341091188,1.039200187,1.827890873,0.221574783
27,136,-0.14218632,-0.152717896,-0.161403797,-0.151581718,-0.144342908,0.758021265,0.759577572,0.760569304,0.758360833,0.756603867,1.189400196,1.194890678,1.188515961,1.192022503,1.182792246,0.124949329,0.12544335,0.121985204,0.123847283,0.123530604,-0.346782697,1.043206453,1.842258811,0.228212401
28,141,-0.146770018,-0.155854734,-0.162565211,-0.150740639,-0.151217773,0.7548666,0.755449206,0.760496229,0.756513506,0.754602998,1.184022307,1.188266515,1.190242231,1.186457157,1.177191854,0.123416599,0.124024626,0.12515201,0.123163253,0.121769864,-0.353502533,1.023735881,1.795799851,0.224792257
29,146,-0.154622243,-0.158353162,-0.164233391,-0.155421943,-0.162159185,0.755912989,0.75291875,0.757698625,0.757360816,0.753995359,1.179733694,1.181296408,1.185695886,1.186021745,1.177336693,0.123517934,0.121440515,0.124125965,0.121921867,0.120693151,-0.359837643,1.026673436,1.794851661,0.219902709
30,151,-0.153632472,-0.155649326,-0.163379176,-0.155178001,-0.161691112,0.753900081,0.754617095,0.755223363,0.755765646,0.75104931,1.176773488,1.185625434,1.179674804,1.184881508,1.172603249,0.122276548,0.122491892,0.121377177,0.122808572,0.120604478,-0.365517083,1.020919085,1.793665886,0.220738754
31,156,-0.157065984,-0.157566276,-0.172754511,-0.155332427,-0.161866654,0.751716048,0.753393918,0.754933506,0.754035413,0.75174123,1.172943175,1.179951131,1.178664803,1.179463566,1.170681536,0.122073878,0.122580566,0.121275842,0.122352556,0.120490473,-0.371967788,1.043653011,1.844077587,0.232164577
32,161,-0.161433907,-0.167263298,-0.169861846,-0.158794025,-0.162753602,0.748833358,0.750261634,0.753781825,0.753899872,0.749087989,1.163511336,1.17175436,1.171818852,1.17519486,1.165486634,0.120477807,0.121288508,0.119692437,0.120376468,0.120541144,-0.380180772,1.031589985,1.83280158,0.23447001
33,166,-0.158499658,-0.161160245,-0.169549046,-0.165298468,-0.167760381,0.750507116,0.748426259,0.752650082,0.750123977,0.747211635,1.168600499,1.171746611,1.172153115,1.173115253,1.161302805,0.121351846,0.122390553,0.120933827,0.122225884,0.119806446,-0.382611955,1.043764353,1.847776175,0.238371506
34,171,-0.162737763,-0.163634661,-0.174498451,-0.168898673,-0.167574041,0.748626053,0.746209979,0.752576977,0.748325139,0.745721877,1.165190101,1.163383901,1.170786202,1.16796583,1.159589946,0.12246656,0.119971119,0.119971119,0.121693857,0.119515099,-0.392829708,1.024538279,1.810919166,0.22930178
35,176,-0.17095627,-0.169930495,-0.179048929,-0.166902766,-0.170291685,0.74900201,0.747294783,0.749644726,0.748666197,0.745196819,1.165673733,1.165864467,1.168551087,1.164676249,1.160094619,0.121377178,0.119692441,0.120021786,0.120313134,0.120161127,-0.396769858,1.047280788,1.855891705,0.239714235
36,181,-0.172766798,-0.179040102,-0.179527386,-0.174046414,-0.170723809,0.744579553,0.745607078,0.750903875,0.743523747,0.742025614,1.157151282,1.161276758,1.162382066,1.15848738,1.155738235,0.120389137,0.118970413,0.119426429,0.119097084,0.119211085,-0.399655711,1.030113459,1.821300507,0.231683224
37,186,-0.171960902,-0.177463229,-0.182236942,-0.176837713,-0.176195728,0.744253159,0.743615359,0.749508768,0.742386937,0.743181616,1.156726003,1.16255778,1.167351663,1.159345925,1.151980758,0.119616434,0.119084414,0.121047828,0.118831072,0.118438385,-0.400624438,1.044712663,1.850776196,0.238244832
38,191,-0.173474344,-0.16933368,-0.184627787,-0.174465699,-0.176816334,0.742436379,0.743710518,0.748301625,0.742753744,0.741744071,1.150361776,1.161089778,1.161052585,1.154760718,1.151427746,0.119337756,0.120528475,0.118299048,0.119591106,0.117070328,-0.408130749,1.086602569,1.949418426,0.262768537
39,196,-0.18015226,-0.170025951,-0.190893373,-0.176869443,-0.183576889,0.74312976,0.742058128,0.744757861,0.741631836,0.740173042,1.151284814,1.151937842,1.158008695,1.153974175,1.147813559,0.118729733,0.117285669,0.11932509,0.117931697,0.118033036,-0.412126199,1.044471502,1.846254349,0.231379211
40,201,-0.178261464,-0.182930537,-0.19132601,-0.181587695,-0.181443552,0.741174519,0.740377217,0.745585144,0.743579179,0.742157161,1.151745916,1.15119797,1.157374084,1.156758249,1.151881695,0.119857114,0.117640354,0.118311714,0.119717773,0.118235711,-0.419011863,1.048620224,1.872748971,0.244553104
41,206,-0.182397487,-0.187714215,-0.188273605,-0.174912846,-0.185076328,0.739027142,0.739679813,0.74538368,0.738372505,0.738846869,1.14298898,1.151587129,1.156945944,1.147669494,1.145092309,0.117931697,0.117944367,0.117526349,0.118438385,0.116107624,-0.423842779,1.037360191,1.839819431,0.234191328
42,211,-0.1850192,-0.19136025,-0.190562674,-0.187935719,-0.190554298,0.739914835,0.739524365,0.745442897,0.739987612,0.738556445,1.143789947,1.147992849,1.157416821,1.1503914,1.145948887,0.118691731,0.118007701,0.118261047,0.117931701,0.11710833,-0.426613618,1.026798725,1.809911132,0.223196194
43,216,-0.186211506,-0.184349656,-0.193577401,-0.186432856,-0.190489014,0.738443166,0.738865406,0.742523372,0.73773247,0.73647517,1.139635742,1.150198877,1.150743186,1.142725468,1.141251922,0.117171668,0.117678352,0.116170954,0.116652314,0.116158288,-0.428152008,1.038767338,1.846004725,0.231531218
44,221,-0.189390974,-0.188288054,-0.20369755,-0.190619531,-0.191474847,0.737559736,0.737773895,0.740185529,0.737569153,0.736074537,1.14158237,1.145645797,1.147586346,1.14617008,1.140092909,0.117044993,0.117323674,0.117716353,0.117741689,0.115600933,-0.43626605,1.062295794,1.894832253,0.249214634
45,226,-0.197071246,-0.192388715,-0.203872164,-0.193840638,-0.193026615,0.73682341,0.735997915,0.739521921,0.735474795,0.734742433,1.138476193,1.140133202,1.147657633,1.139110923,1.136426925,0.118286382,0.116550975,0.116284963,0.117196999,0.116550971,-0.435481006,1.048031092,1.850130558,0.238016829
46,231,-0.189250702,-0.190104098,-0.199749335,-0.190131784,-0.196153916,0.733571917,0.736464262,0.74070695,0.735648215,0.73727727,1.132774889,1.139094532,1.14740777,1.141981185,1.142448485,0.116208959,0.117247671,0.117412344,0.11710833,0.115626268,-0.443688178,1.046636343,1.854300022,0.238650188
47,236,-0.194561468,-0.192149153,-0.204051469,-0.193132726,-0.201222305,0.734130591,0.734245598,0.740057707,0.732650488,0.734390766,1.134870589,1.136339486,1.146162569,1.134884119,1.134131193,0.116462301,0.11710833,0.116348296,0.115955614,0.115018241,-0.443885771,1.044988036,1.8425138,0.227199033
48,241,-0.19379917,-0.201710767,-0.200525903,-0.194276635,-0.198184095,0.7335549,0.733930737,0.738725245,0.734275997,0.732857048,1.132641792,1.136494577,1.144084454,1.137688637,1.135971367,0.116500303,0.116766315,0.117247671,0.116462305,0.115170244,-0.448305116,1.039780021,1.842298031,0.233000606
49,246,-0.198906195,-0.200657615,-0.208683994,-0.195486308,-0.20010577,0.73284483,0.733937532,0.737430513,0.733982533,0.731326282,1.128368258,1.132974565,1.138494969,1.136176705,1.130320549,0.115423594,0.1156516,0.115157578,0.116272293,0.115132246,-0.451762076,1.039497495,1.85750103,0.238194168
50,250,-0.204299188,-0.198793556,-0.206234634,-0.199264171,-0.198749543,0.731139064,0.732900023,0.737172663,0.729271978,0.730119854,1.126172125,1.135324299,1.136978328,1.125972748,1.129624546,0.115360256,0.115993615,0.114232872,0.115702268,0.114714228,-0.4570318,1.05874908,1.896470308,0.24533847
